Beyond Instruction-Driven Editing: Source-Grounded Problem Discovery with User-Governed Repair for Scientific Posters

Interactive editors usually assume that users already know what to change. Yet an important interaction state comes earlier: a user may recognize that an artifact is not working without knowing what intervention to request. We call this the articulation gap. We introduce PROS (Proactive Refinement Of Scientific Posters), which separates epistemic initiative from behavioral authority: the system can surface source-grounded candidate problems, while users decide which become repair goals and whether resulting changes are committed. Accepted issues hand off to native-object PPTX editing with validation and reversible preview. We also introduce PROS-Bench, a source-linked collection of 120 papers and 320 editable PPTX posters, including a 120-poster matched primary core and a separate conference representation challenge. On the primary core, PROS achieves a mean VLM-rated stage-balanced diagnosis quality score of 67.2 on a 0-100 scale and 87.6% operator-verified target resolution among accepted diagnoses. Temporally blinded automated scoring yields a +22.7-point paper-macro accepted-target uplift, yet 14.8% of assessable accepted targets decline. This divergence shows why problem discovery, local resolution, and realized outcome should be evaluated separately. More broadly, intelligent editors can support problem discovery before a concrete edit request exists without taking authority over consequential change.

==> generated/e4_paper_level_pairs.dat <==
paper vlm_before vlm_after human_before human_after
P001 62.500000 90.625000 59.791667 87.500000
P002 60.416667 97.916667 57.291667 98.437500
P003 69.791667 90.104167 66.377315 89.120370
P004 60.902778 93.472222 60.011574 91.354167
P005 60.863095 78.720238 57.043651 74.553571
P006 67.500000 85.416667 67.083333 87.083333
P007 83.333333 70.138889 83.333333 70.138889
P008 60.416667 94.861111 60.046296 92.175926
P009 61.666667 95.972222 62.638889 95.138889
P010 65.277778 78.472222 66.666667 75.694444
P011 54.861111 81.990741 57.407407 81.990741
P012 64.120370 94.849537 64.438657 93.084491
P013 56.250000 87.500000 56.423611 85.677083
P014 54.861111 93.055556 57.638889 93.402778
P015 59.248737 94.642857 58.423521 93.628247
P016 60.271991 91.666667 60.271991 89.670139
P017 66.944444 98.240741 66.481481 98.009259
P018 52.777778 98.611111 54.282407 98.032407
P019 64.236111 91.319444 65.104167 88.888889
P020 60.416667 95.833333 61.527778 96.111111
P021 70.312500 93.750000 69.375000 92.187500
P022 73.726852 70.138889 72.523148 69.351852
P023 83.240327 91.183036 84.430804 89.360119
P024 76.729798 61.060606 73.295455 58.257576
P025 74.122807 74.981725 72.560916 71.805556
P026 62.500000 87.847222 61.805556 87.847222
P027 65.025253 97.222222 62.231692 94.949495
P028 55.423280 84.027778 54.150132 84.788360
P029 69.791667 93.402778 70.254630 93.402778
P030 61.458333 92.968750 61.458333 92.708333
P031 75.094697 65.435606 73.721591 64.204545
P032 64.448052 86.417749 63.297258 85.405844
P033 68.750000 90.277778 68.923611 89.930556
P034 80.397727 67.077020 79.876894 68.813131
P035 60.615079 86.656746 60.019841 84.970238
P036 52.658730 92.876984 50.853175 92.857143
P037 44.531250 94.531250 41.406250 91.406250
P038 58.432540 98.313492 59.126984 98.313492
P039 80.708874 87.472944 79.924242 86.052489
P040 75.284091 89.898990 73.684764 89.520202

